A divergence free $C^0$-RIPG stream function formulation of the incompressible Stokes system with variable viscosity

Pointwise divergence free velocity field approximations of the Stokes system are gaining popularity due to their necessity in precise modelling of physical flow phenomena. Several methods have been designed to satisfy this requirement; however, these typically come at a greater cost when compared with standard conforming methods, for example, because of the complex implementation and development of specialized finite element bases. Motivated by the desire to mitigate these issues for 2D simulations, we present a $C^0$-interior penalty Galerkin (IPG) discretization of the Stokes system in the stream function formulation. In order to preserve a spatially varying viscosity this approach does not yield the standard and well known biharmonic problem. We further employ the so-called robust interior penalty Galerkin (RIPG) method; stability and convergence analysis of the proposed scheme is undertaken. The former, which involves deriving a bound on the interior penalty parameter is particularly useful to address the $\mathcal{O}(h^{-4})$ growth in the condition number of the discretized operator. Numerical experiments confirming the optimal convergence of the proposed method are undertaken. Comparisons with thermally driven buoyancy mantle convection model benchmarks are presented.

==> script.txt <==
mkdir -p tracer_plots
mkdir -p plots/imgs
mkdir -p plots/tables_fixed_cinv
cp ../paper.tex ../references.bib .
cp ../plots/imgs/*.pdf ./plots/imgs/
cp ../plots/*.pdf ./plots/
cp ../tracer_plots/*.png ./tracer_plots/
cp ../plots/tables_fixed_cinv/benchmark_table.tex ./plots/tables_fixed_cinv/
